The BigScience ROOTS Corpus: A 1.6TB Composite Multilingual Dataset

As language models grow ever larger, the need for large-scale high-quality text datasets has never been more pressing, especially in multilingual settings. The BigScience workshop, a 1-year international and multidisciplinary initiative, was formed with the goal of researching and training large language models as a values-driven undertaking, putting issues of ethics, harm, and governance in the foreground. This paper documents the data creation and curation efforts undertaken by BigScience to assemble the Responsible Open-science Open-collaboration Text Sources (ROOTS) corpus, a 1.6TB dataset spanning 59 languages that was used to train the 176-billion-parameter BigScience Large Open-science Open-access Multilingual (BLOOM) language model. We further release a large initial subset of the corpus and analyses thereof, and hope to empower large-scale monolingual and multilingual modeling projects with both the data and the processing tools, as well as stimulate research around this large multilingual corpus.

==> extras/resources.txt <==
\textbf{Call}: https://neurips.cc/Conferences/2022/CallForDatasetsBenchmarks
2021 Latex source: https://drive.google.com/file/d/1lcezSlTMeP6Msm5RLDiSyOuzlZ8ll0K6/view?usp=sharing
2022 Latex source: https://drive.google.com/file/d/1Ugy0gOBi1eAK_Wgh4tqWA67XujtKwLgd/view
\textbf{
"Submission is single-blind, and the review process is open during the discussion phase. However, only accepted papers will remain visible after the review phase, and the datasets themselves can be released at a later date."}

\textbf{Important dates (timezones are anywhere on earth)}

\begin{itemize}
\item Abstract submission deadline: Monday, June 6, 2022 01:00 PM PDT.
\item Full paper submission and co-author registration deadline: Thursday, June 9, 2022 01:00 PM PDT
\item Supplementary materials submission deadline: Thursday, June 16, 2022 01:00 PM PDT 
\item Author notification: Wednesday, September 14, 2022
\item Camera-ready, poster, thumbnail, and video submission: Wednesday, October 12, 2022 01:00 PM PDT
\end{itemize}


Submissions are limited to 9 content pages in NeurIPS format, including all figures and tables; additional pages containing the paper checklist, references, and acknowledgements are allowed. If your submission is accepted, you will be allowed an additional content page for the camera-ready version.

\textbf{BLOG POST:} https://bigscience.huggingface.co/blog/building-a-tb-scale-multilingual-dataset-for-language-modeling
